Toward a Better Understanding of Cosmic Chronometers: Stellar Population Properties of Passive Galaxies at Intermediate Redshift

We take advantage of the publicly available LEGA-C spectroscopic survey to measure the stellar population properties of 140 individual massive and passive galaxies at $z\sim0.7$. We develop and publicly release PyLick, a flexible python code to measure UV to near-IR spectral indices. With PyLick we study the H/K ratio as a new diagnostic based on the pseudo-Lick CaII H and K indices, and find that a cut in ${\rm H/K}<1.1$ can be used jointly with other criteria to select (or verify the purity of) samples of passive galaxies. By combining photometric and spectroscopic criteria, we select a reliable sample of passively evolving galaxies. We constrain single-burst stellar ages, metallicities $\mathrm{[Z/H]}$, and $\mathrm{[\alpha/Fe]}$ with an optimized set of Lick indices, exploring in detail the robustness of our measurement against different combinations. Even without imposing cosmological priors, the derived ages follow a clear trend compatible with the expected cosmological aging of the Universe. We observe no significant redshift evolution for the metal abundance with respect to the values derived at $z=0$, with median $\mathrm{[Z/H]}=0.08\pm0.18$ and $\mathrm{[\alpha/Fe]}=0.13\pm0.11$. Finally, we find positive correlations between $\log\mathrm{age}$, $\mathrm{[Z/H]}$, $\mathrm{[\alpha/Fe]}$ and the stellar velocity dispersion, with slopes of ($0.48\pm0.14$), ($0.26\pm0.17$), and ($0.23\pm0.11$), respectively; the small scatter of $<0.2$ dex points to rather homogeneous and short star formation histories. Overall, these results confirm and extend low-redshift findings of a mass-downsizing evolution. This work further strengthens the possibility of selecting pure samples of passive galaxies to be exploited reliably as cosmic chronometers to place independent cosmological constraints.

==> apjac3240t4_mrt.txt <==
Title: Towards a Better Understanding of Cosmic Chronometers: Stellar
    Population Properties of Passive Galaxies at Intermediate Redshift
Authors: Borghi N., Moresco M., Cimatti A., Huchet A., Quai S., Pozzetti L.
Table: Stellar ages, metallicities [Z/H], and [\alpha/Fe] for 140 massive 
    and passive galaxies at z~0.7
================================================================================
Byte-by-byte Description of file: apjac3240t4_mrt.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label      Explanations
--------------------------------------------------------------------------------
   1-  6 I6     ---     ID         Object identifier, Muzzin et al. (2013) [2013ApJ...777...18M]
   8- 16 F9.5   deg     RAdeg      Right Ascension in decimal degrees (J2000)
  18- 24 F7.5   deg     DEdeg      Declination in decimal degrees (J2000)
  26- 30 F5.3   Gyr     age        Mean stellar age (single-burst star formation history)
  32- 36 F5.3   Gyr     err16-age  16th percentile uncertainty in age
  38- 42 F5.3   Gyr     err84-age  84th percentile uncertainty in age
  44- 49 F6.3   ---     met        Mean stellar metallicity [Z/H]
  51- 55 F5.3   ---     err16-met  16th percentile uncertainty in met
  57- 61 F5.3   ---     err84-met  84th percentile uncertainty in met
  63- 68 F6.3   ---     afe        Mean stellar alpha-to-iron [a/Fe]
  70- 74 F5.3   ---     err16-afe  16th percentile uncertainty in afe
  76- 80 F5.3   ---     err84-afe  84th percentile uncertainty in afe
--------------------------------------------------------------------------------
Note (1): Stellar population properties age, met, afe were derived comparing
    an optimized set of observed Lick indices with Thomas, Maraston &
    Johannson (2011) [2011MNRAS.412.2183T] simple stellar population models. 
Note (2): The work is based on data products from observations made with ESO
    Telescopes at the La Silla Paranal Observatory under program ID
    194.AF2005(A-N). See also: van der Wel et al. (2016) [2016ApJS..223...29V]
    and Straatman et al. (2018) [2018ApJS..239...27S]
--------------------------------------------------------------------------------
133240 150.16150 2.36248 3.080 0.635 0.643  0.257 0.090 0.121  0.162 0.059 0.065 
133783 150.27902 2.36843 1.904 0.081 0.073  0.333 0.030 0.055  0.142 0.028 0.027 
134169 150.29889 2.37240 2.793 0.357 0.357  0.161 0.071 0.076  0.242 0.051 0.052 
139772 150.26686 2.43942 3.047 0.120 0.138  0.120 0.021 0.025  0.227 0.025 0.028 
205742 150.08876 2.46064 3.070 0.268 0.392 -0.009 0.039 0.058  0.036 0.026 0.034 
206573 150.26717 2.46977 3.304 0.192 0.290 -0.016 0.025 0.017  0.280 0.027 0.028 
207825 150.29466 2.48870 1.937 0.071 0.119  0.162 0.052 0.015  0.155 0.017 0.016 
208622 150.13893 2.50077 3.677 0.760 0.994 -0.187 0.080 0.075  0.046 0.090 0.088 
210210 150.14812 2.51784 3.052 0.114 0.155  0.017 0.020 0.014  0.219 0.018 0.018 
 94494 150.38467 2.32862 4.667 0.485 0.568 -0.237 0.037 0.033  0.283 0.041 0.045 
131869 150.23157 2.34680 2.637 0.431 0.569 -0.129 0.080 0.102  0.037 0.061 0.075 
133501 150.20291 2.36306 1.627 0.117 0.137 -0.156 0.150 0.107 -0.195 0.038 0.033 
139662 150.23232 2.44046 2.494 0.316 0.398  0.371 0.064 0.068  0.246 0.042 0.041 
208364 150.18863 2.49771 2.951 0.367 0.439 -0.061 0.050 0.084  0.195 0.056 0.057 
210940 150.17291 2.52810 3.406 1.021 1.367 -0.050 0.111 0.188  0.160 0.107 0.119 
107362 150.12547 2.03834 4.823 0.928 0.750 -0.102 0.051 0.067  0.235 0.064 0.058 
108361 150.28709 2.05336 4.210 0.389 0.509  0.096 0.046 0.046  0.291 0.042 0.043 
109352 150.10892 2.06395 3.931 0.624 0.535 -0.164 0.048 0.050  0.080 0.061 0.060 
109713 150.14252 2.06936 4.216 0.496 0.465 -0.176 0.039 0.038  0.111 0.050 0.053 
119474 150.09239 2.19362 4.054 0.149 0.327  0.105 0.033 0.025  0.225 0.025 0.028 
119700 150.25838 2.19896 2.116 0.205 0.301  0.225 0.061 0.061  0.057 0.049 0.047 
119802 150.10361 2.19792 3.231 0.404 0.496 -0.091 0.045 0.055  0.118 0.058 0.055 
120308 150.09563 2.20370 3.272 0.410 0.479 -0.057 0.042 0.055  0.256 0.047 0.047 
 80755 150.37038 2.11978 2.136 0.204 0.267  0.189 0.040 0.053  0.192 0.042 0.040 
107643 150.18550 2.04409 3.393 0.774 0.892  0.103 0.073 0.092  0.119 0.078 0.097 
108989 150.21844 2.05775 4.028 0.563 0.642  0.067 0.071 0.066  0.060 0.045 0.047 
116829 150.19984 2.16226 2.334 0.253 0.312  0.255 0.061 0.056 -0.063 0.039 0.042 
117400 150.24217 2.16850 3.690 0.461 0.311  0.204 0.040 0.052  0.245 0.043 0.026 
118552 150.36835 2.18303 2.159 0.120 0.112  0.464 0.032 0.035  0.241 0.023 0.023 
123161 150.20618 2.24001 1.580 0.125 0.072  0.235 0.018 0.053  0.028 0.036 0.033 
125149 150.35936 2.26585 3.917 0.518 0.552 -0.128 0.041 0.043  0.316 0.051 0.052 
128311 150.05669 2.30138 3.184 0.279 0.334  0.201 0.038 0.041  0.118 0.026 0.030 
135659 149.99783 2.38980 1.724 0.112 0.073  0.505 0.035 0.081  0.157 0.028 0.029 
165871 149.85403 2.28295 1.729 0.144 0.093  0.237 0.033 0.080  0.111 0.038 0.039 
171079 149.89342 2.34408 3.570 0.646 0.915 -0.122 0.072 0.067  0.085 0.082 0.081 
174876 149.89481 2.38643 3.116 0.192 0.211  0.083 0.026 0.032  0.044 0.021 0.023 
205715 150.01210 2.45909 3.042 0.133 0.143  0.153 0.023 0.026  0.187 0.031 0.028 
211347 150.03000 2.53310 3.102 0.322 0.342 -0.100 0.037 0.044  0.061 0.046 0.049 
211767 150.05988 2.53637 2.909 0.290 0.249  0.126 0.040 0.053  0.041 0.024 0.024 
236682 149.87180 2.47908 3.256 0.199 0.254  0.097 0.028 0.025  0.179 0.030 0.032 
238668 149.88985 2.50562 2.495 0.336 0.383 -0.181 0.062 0.078  0.117 0.048 0.063 
239469 149.88748 2.51314 2.621 0.264 0.264  0.422 0.032 0.038  0.286 0.022 0.022 
240174 149.88983 2.52184 3.203 0.430 0.470  0.141 0.053 0.065  0.066 0.038 0.046 
133205 149.92473 2.36121 2.922 0.222 0.120  0.421 0.025 0.065  0.135 0.027 0.027 
139384 149.97243 2.43817 2.428 0.251 0.167  0.155 0.041 0.042  0.120 0.028 0.031 
168753 149.76884 2.31567 3.339 0.468 0.587 -0.186 0.056 0.058  0.119 0.074 0.071 
169076 149.78040 2.31827 5.720 0.412 0.261 -0.036 0.016 0.024  0.169 0.025 0.024 
204775 149.99117 2.45092 2.104 0.341 0.464 -0.057 0.111 0.162  0.091 0.076 0.076 
207397 149.95123 2.48306 4.967 0.559 0.623 -0.040 0.039 0.044  0.076 0.038 0.040 
207735 149.94524 2.48567 5.222 0.167 0.129  0.111 0.012 0.013  0.199 0.026 0.022 
209040 149.90985 2.50459 4.757 0.739 0.487  0.105 0.036 0.062  0.199 0.034 0.039 
209322 149.92003 2.50924 3.851 0.600 0.753  0.035 0.067 0.058  0.108 0.062 0.065 
209821 149.91322 2.51219 3.141 0.079 0.156  0.101 0.026 0.016  0.056 0.016 0.018 
211401 149.92973 2.53274 3.770 0.249 0.158 -0.095 0.015 0.020  0.174 0.021 0.020 
211736 149.94482 2.53631 3.902 0.545 0.650 -0.038 0.053 0.049  0.099 0.046 0.050 
237437 149.79221 2.48906 5.394 0.693 0.693 -0.064 0.040 0.047  0.207 0.045 0.044 
109259 149.99866 2.06345 3.640 0.426 0.606 -0.158 0.054 0.044  0.338 0.052 0.059 
122025 150.06033 2.22598 1.754 0.157 0.173  0.143 0.087 0.088  0.059 0.056 0.054 
124233 149.99347 2.25436 2.879 0.511 0.447  0.248 0.074 0.083  0.215 0.055 0.067 
147270 149.87502 2.06263 2.390 0.185 0.365  0.038 0.101 0.044  0.146 0.043 0.044 
107960 149.92146 2.04729 3.081 0.167 0.219  0.149 0.029 0.032  0.209 0.035 0.036 
111975 149.94205 2.09856 3.986 0.331 0.281  0.099 0.029 0.041  0.287 0.026 0.022 
112827 149.95554 2.11010 2.644 0.194 0.141 -0.064 0.028 0.057  0.234 0.025 0.027 
117992 149.94199 2.17315 6.094 0.688 0.665 -0.050 0.026 0.036  0.389 0.036 0.036 
120781 149.98331 2.21128 1.776 0.092 0.167  0.416 0.109 0.071  0.078 0.033 0.035 
123261 149.95999 2.23961 4.616 0.274 0.288  0.117 0.028 0.029  0.244 0.035 0.037 
125017 149.99098 2.26366 3.245 0.751 0.850 -0.189 0.083 0.115  0.079 0.094 0.099 
147539 149.77592 2.06604 3.884 0.593 0.534 -0.032 0.045 0.058  0.166 0.045 0.046 
150848 149.75427 2.10496 2.402 0.213 0.207  0.221 0.039 0.036  0.118 0.020 0.024 
156118 149.74960 2.16883 3.020 0.563 0.622  0.151 0.079 0.100  0.352 0.071 0.083 
158934 149.76077 2.20123 1.743 0.124 0.097  0.236 0.049 0.063  0.202 0.036 0.033 
160400 149.80028 2.21777 5.861 0.319 0.322  0.023 0.017 0.024  0.281 0.027 0.026 
162149 149.78271 2.23915 2.793 0.158 0.253 -0.037 0.045 0.034  0.078 0.027 0.033 
163989 149.79163 2.26223 1.716 0.126 0.133  0.325 0.059 0.075  0.171 0.043 0.042 
212391 150.09900 2.54607 3.628 0.799 0.760 -0.072 0.064 0.082 -0.052 0.063 0.066 
214324 150.29745 2.56851 4.438 0.638 0.719 -0.177 0.047 0.051  0.259 0.052 0.051 
214899 150.12494 2.57635 2.927 0.530 0.475  0.163 0.066 0.097  0.324 0.046 0.063 
215424 150.26907 2.58079 2.773 0.451 0.676 -0.022 0.085 0.120  0.065 0.054 0.070 
218701 150.09605 2.62117 1.915 0.173 0.335  0.022 0.108 0.087  0.095 0.052 0.050 
219831 150.27402 2.63186 2.150 0.320 0.267 -0.158 0.065 0.154  0.101 0.072 0.069 
225431 150.11839 2.69926 2.892 0.385 0.374  0.124 0.064 0.094  0.243 0.054 0.053 
227965 150.10118 2.72931 2.285 0.147 0.154  0.188 0.032 0.033 -0.003 0.021 0.021 
231276 150.34109 2.77440 3.939 0.174 0.144  0.097 0.023 0.025  0.238 0.024 0.019 
231544 150.34309 2.78029 2.385 0.318 0.328  0.131 0.084 0.059  0.094 0.046 0.052 
192617 150.37576 2.62660 2.340 0.253 0.296  0.195 0.058 0.039  0.130 0.034 0.036 
213772 150.18622 2.55900 3.688 0.303 0.351  0.142 0.040 0.034  0.119 0.031 0.042 
225441 150.18910 2.69971 1.209 0.129 0.132  0.109 0.065 0.045  0.076 0.033 0.034 
227516 150.21935 2.72140 4.349 0.421 0.472  0.016 0.037 0.037  0.269 0.086 0.089 
228215 150.22925 2.73177 5.053 0.506 0.241  0.063 0.022 0.038  0.226 0.032 0.030 
228380 150.22466 2.73459 5.426 0.568 0.670 -0.219 0.033 0.037  0.248 0.040 0.040 
213004 150.02788 2.55203 3.004 0.158 0.142  0.207 0.020 0.030  0.165 0.020 0.027 
213141 150.00031 2.55571 2.510 0.476 0.581  0.134 0.128 0.091  0.169 0.079 0.087 
215585 150.05196 2.58045 2.800 0.303 0.340  0.188 0.051 0.050  0.057 0.021 0.020 
216353 149.99821 2.59202 2.919 0.246 0.336  0.108 0.044 0.042 -0.070 0.036 0.037 
217260 150.04343 2.60288 3.513 0.613 0.624  0.010 0.049 0.068 -0.142 0.057 0.060 
219324 150.07722 2.62822 2.889 0.286 0.350  0.076 0.051 0.054 -0.119 0.037 0.039 
221163 150.06154 2.64722 4.680 0.641 0.715 -0.134 0.053 0.050 -0.127 0.043 0.045 
226721 150.01112 2.71405 2.473 0.280 0.222  0.152 0.050 0.049  0.117 0.029 0.034 
229551 150.04935 2.75023 4.073 0.161 0.151 -0.154 0.015 0.021  0.141 0.029 0.033 
229591 149.99374 2.75349 2.497 0.384 0.464  0.192 0.082 0.076 -0.032 0.054 0.051 
232962 150.04489 2.79422 5.570 0.675 0.854 -0.223 0.047 0.045 -0.024 0.057 0.051 
244738 149.88196 2.57447 4.420 0.688 0.668 -0.099 0.042 0.059 -0.026 0.048 0.048 
245252 149.87791 2.57799 3.079 0.161 0.170  0.084 0.020 0.028  0.066 0.018 0.020 
247826 149.89932 2.61729 5.256 0.987 1.035  0.156 0.064 0.081  0.416 0.068 0.054 
248829 149.85596 2.62999 2.402 0.302 0.384 -0.172 0.062 0.074  0.091 0.057 0.065 
259363 149.89336 2.76578 3.106 0.183 0.237  0.082 0.035 0.037  0.191 0.044 0.044 
 91529 150.49440 2.28218 1.318 0.059 0.061  0.107 0.025 0.012  0.243 0.021 0.024 
 92258 150.64722 2.29360 4.605 0.834 0.710 -0.123 0.047 0.060  0.255 0.057 0.048 
 92979 150.70879 2.30597 4.256 0.492 0.517  0.032 0.044 0.052  0.096 0.047 0.046 
 94982 150.63631 2.33336 3.739 0.272 0.625 -0.138 0.052 0.025 -0.148 0.040 0.048 
 95303 150.45276 2.33918 2.570 0.323 0.324 -0.044 0.065 0.087  0.092 0.043 0.049 
 95323 150.64320 2.34135 2.237 0.278 0.511  0.331 0.082 0.080  0.163 0.054 0.058 
 97931 150.66483 2.37928 2.660 0.186 0.149  0.217 0.048 0.023  0.209 0.020 0.022 
180774 150.49973 2.45531 2.887 0.411 0.497 -0.036 0.061 0.106  0.203 0.059 0.060 
181945 150.49603 2.46960 1.904 0.053 0.054  0.110 0.011 0.010  0.236 0.018 0.014 
183927 150.61508 2.50037 3.423 0.777 0.825 -0.092 0.067 0.114  0.080 0.071 0.075 
185653 150.45287 2.52242 3.109 0.297 0.520 -0.014 0.046 0.043 -0.062 0.054 0.064 
213449 149.97467 2.55552 2.777 0.159 0.104  0.175 0.027 0.033  0.169 0.022 0.028 
215449 149.98245 2.58122 2.225 0.062 0.082  0.404 0.011 0.011  0.306 0.007 0.009 
215951 149.98904 2.58780 2.988 0.121 0.168 -0.004 0.018 0.037  0.079 0.024 0.024 
216897 149.92725 2.59917 1.801 0.081 0.116  0.307 0.082 0.016 -0.009 0.017 0.019 
219726 149.94386 2.63265 3.286 0.523 0.493  0.202 0.082 0.089  0.126 0.057 0.061 
230747 149.91354 2.76922 1.804 0.143 0.199  0.218 0.094 0.074  0.071 0.054 0.057 
231554 149.90155 2.78086 2.465 0.368 0.810  0.362 0.117 0.083  0.315 0.068 0.075 
243871 149.75658 2.56753 3.710 0.505 0.575 -0.104 0.049 0.045  0.001 0.045 0.066 
246149 149.81857 2.59288 4.818 0.508 0.699 -0.076 0.043 0.038 -0.039 0.037 0.040 
 26438 150.27818 1.76691 2.797 0.257 0.396 -0.182 0.054 0.040  0.074 0.035 0.058 
 31835 150.10934 1.84161 2.372 0.262 0.323  0.303 0.059 0.046  0.061 0.030 0.031 
 37322 150.26256 1.91871 2.066 0.250 0.368 -0.153 0.091 0.144  0.114 0.078 0.081 
 37723 150.13266 1.92339 2.812 0.228 0.279 -0.039 0.043 0.056  0.283 0.049 0.051 
 38648 150.12111 1.93503 1.454 0.052 0.053  0.163 0.022 0.014  0.006 0.022 0.019 
 74563 150.66780 2.02363 2.909 0.133 0.113 -0.028 0.021 0.027  0.281 0.030 0.030 
 74882 150.69608 2.02835 3.508 0.409 0.533 -0.081 0.045 0.040  0.231 0.045 0.047 
 75008 150.63889 2.03201 1.552 0.120 0.086  0.237 0.021 0.054  0.044 0.023 0.025 
 77632 150.45334 2.06852 2.968 0.132 0.146  0.023 0.025 0.032  0.251 0.028 0.028 
 77662 150.61674 2.07185 2.922 0.236 0.317 -0.096 0.039 0.041  0.036 0.044 0.051 
 77745 150.45413 2.07213 2.926 0.439 0.214  0.426 0.032 0.070  0.236 0.021 0.022 
 86122 150.65790 2.20054 3.956 0.496 0.362  0.089 0.039 0.044  0.089 0.052 0.052 
 86907 150.45659 2.21051 2.420 0.174 0.275  0.009 0.078 0.053  0.119 0.028 0.024 
 88032 150.45322 2.22835 1.770 0.061 0.067  0.555 0.077 0.034  0.324 0.031 0.028 

